Statistics and asymptotics of subdivergence-free Feynman integrals in $\phi^4$ theory

Recent algorithmic improvements have made it possible to evaluate subdivergence-free (=primitive=skeleton) Feynman integrals in $\phi^4$ theory numerically up to 18 loops. By now, all such integrals up to 13 loops and several hundred thousand at higher loop order have been computed. This data enables a statistical analysis of the typical behaviour of Feynman integrals at large loop order. We find that the average value grows exponentially, but the observed growth rate is accurately described by its leading asymptotics only upwards of 25 loops. This is in contrast with the $N$-dependence of the $ON(N)$-symmetric $\phi^4$ theory, which is close to its large-order asymptotics already around 10 loops. Secondly, the distribution of integrals has a largely continuous inner part but a few extreme outliers. This makes uniform random sampling inefficient. We find that the value of the integral is correlated with many features of the graph, which can be used for importance sampling. With a naive test implementation we obtained an approximately 1000-fold speedup compared with uniform sampling. This suggests that in future work, Feynman amplitudes at large loop order might be computed numerically with statistical methods, rather than through enumerating and evaluating every individual integral.

==> plotdata/betaRat1.txt <==
1.00000     0
0.500000    0
0.333333    2.87543
0.250000    3.41184
0.200000    2.84199
0.166667    2.56191
0.142857    2.33466
0.125000    2.15491
0.111111    2.00879
0.100000    1.88806
0.0909091   1.78706
0.0833333   1.70181
0.0769231   1.6293
0.0714286   1.56723
0.0666667   1.51405
0.0625000   1.47215
0.0588235   1.43754


==> plotdata/betaRat4.txt <==
1.0000      0.
0.5000      0.
0.333333    3.33185
0.25000     3.91371
0.2         3.24879
0.166667    2.9091
0.142857    2.63931
0.125       2.42452
0.111111    2.25007
0.1000      2.10556
0.0909091   1.98428
0.0833333   1.88147
0.0769231   1.79169
0.0714286   1.72108
0.0666667   1.6528
0.062500    1.57598
0.0588235   1.54565


==> plotdata/meanDrel.txt <==
1    0.666667
2    1.
3    0.8
4    0.833333
5    0.785714
6    0.75
7    0.650794
8    0.493878
9    0.323989
10   0.194116
11   0.0978748
12   0.0498485
13   0.02521
14   0.0140737
15   0.00871685
16   0.00606823


==> plotdata/meanSymf.txt <==
1    0.979167
2    1.
3    0.991667
4    0.979167
5    0.953869
6    0.90816
7    0.811756
8    0.65389
9    0.468877
10   0.308457
11   0.189657
12   0.122546
13   0.0846564
14   0.0638333
15   0.0513068
16   0.0430912


==> plotdata/periodRat1.txt <==
1.          0
0.5         0
0.333333    2.87543
0.25        2.64142
0.2000      2.49816
0.166667    2.38076
0.142857    2.28562
0.12500     2.20452
0.111111    2.13389
0.1000      2.07141
0.0909091   2.01571
0.0833333   1.96594
0.0769231   1.92139
0.0714286   1.88153
0.0666667   1.84619
0.0625      1.8197
0.0588235   1.79832


==> plotdata/periodRat4.txt <==
1.00000     0
0.50000     0
0.333333    2.87543
0.25000     2.6413
0.200000    2.51028
0.166667    2.39494
0.142857    2.30395
0.12500     2.22534
0.111111    2.15679
0.10000     2.09571
0.0909091   2.04082
0.0833333   1.99125
0.0769231   1.94433
0.0714286   1.90923
0.0666667   1.86936
0.062500    1.8133
0.0588235   1.82904

